Semantic Model Component Implementation for Model-driven Semantic Communications

The key feature of model-driven semantic communication is the propagation of the model. The semantic model component (SMC) is designed to drive the intelligent model to transmit in the physical channel, allowing the intelligence to flow through the networks. According to the characteristics of neural networks with common and individual model parameters, this paper designs the cross-source-domain and cross-task semantic component model. Considering that the basic model is deployed on the edge node, the large server node updates the edge node by transmitting only the semantic component model to the edge node so that the edge node can handle different sources and different tasks. In addition, this paper also discusses how channel noise affects the performance of the model and proposes methods of injection noise and regularization to improve the noise resistance of the model. Experiments show that SMCs use smaller model parameters to achieve cross-source, cross-task functionality while maintaining performance and improving the model's tolerance to noise. Finally, a component transfer-based unmanned vehicle tracking prototype was implemented to verify the feasibility of model components in practical applications.

==> draft.txt <==
目前，语义通信系统考虑了需要完成其中一项智能任务的情况，而现实中通常需要单个物联网（IoT）设备来完成多个不同的任务。此外，很难为一些复杂的任务获得大量标签以实现高精度，例如目标检测。现有的少镜头检测方法主要集中于跨域传输，但在应用中存在以下问题：编码器的参数不能在不同任务之间的发射器处共享，这导致了为多个不同任务传输语义信息所需的物联网设备的存储压力。为了解决这个问题，我们提出了一种新的转移学习方法，即跨任务的语义转移，其中我们利用语义信息来指导具有较少标签的对象检测的训练过程，并在语义通信系统中共享分类和检测之间的编码器架构。受GradCAM的启发，我们选择了对检测重要的语义信息，并提出了一个语义距离来提高少镜头检测的性能。实验结果表明，我们的方法提高了语义通信系统中少镜头检测的平均精度，并降低了物联网设备的存储压力。

近年来，迁移学习的研究主要集中在领域适应问题上。对于少镜头物体检测，低镜头转移检测器（LSTD）是一种新的正则化转移学习框架，其中分别从目标和源域利用物体知识[9]；王涛提出了一种新的框架，该框架由两级自适应模块组成，结合特征配对机制和稳定自适应的强正则化[10]。所有上述方法的目的是探索将训练有素的对象检测器应用于仅具有少量注释图像的其他领域的能力。然而，当这些框架应用于语义通信系统时，存在以下问题：（1）新框架经常改变经典的对象检测结构，如[11]需要融合多尺度特征，因此物联网设备需要传输更多消耗更多通信资源的特征；（2） 对于单个物联网设备需要传输不同任务的语义信息的情况，该设备需要存储所有任务的网络和参数，而网络之间的切换可能是耗时的，并且物联网设备的存储资源受限。考虑到语义信息对于机器理解任务的重要性已经在语义通信系统中得到证明，我们利用语义信息来解决这些问题
